$L_1$-norm regularized $L_1$-norm best-fit line problem

This work develops a sparse and outlier-insensitive method to fit a one-dimensional subspace that can be used as a replacement for eigenvector methods such as principal component analysis (PCA). The method is insensitive to outlier observations by formulating procedures as optimization problems that seek the best-fit line according to the $\ell^1$ norm. It is also capable of producing sparse principal components by leveraging an additional penalty term induce sparsity. The algorithm has a worst-case time complexity of $O{(m^2n \log n)}$ and, under certain conditions, produces a globally optimal solution. An implementation of this algorithm in the parallel and heterogeneous environment NVIDIA CUDA is tested on synthetic and real world datasets and compared to existing methods. The results demonstrate the scalability and efficiency of the proposed approach.

==> csv/hmp.csv <==
nfeatures,lambda,avg_purity,,,,,,,,,,,,,,,
54,0,0.9948138,,,,,,,,,"[,1]",,,,,,"[,2]"
53,1,0.9948138,,,,,,,,,,,,,,,
52,2,0.9948138,,,,,,,,,,,,,,,
52,3,0.9948138,,,,,,,,,,,,,,,
52,4,0.9948138,,,,,,,,,,,,,,,
52,5,0.9948138,,,,,,,,,,,,,,,
52,6,0.9948138,,,,,,,,,,,,,,,
52,7,0.9948138,,,,,,,,,,,,,,,
51,8,0.9948138,,,,,,,,,,,,,,,
51,9,0.9948138,,,,,,,,,,,,,,,
51,10,0.9948138,,,,,,,,,,,,,,,
51,11,0.9948138,,,,,,,,,,,,,,,
51,12,0.9948138,,,,,,,,,,,,,,,
51,13,0.9948138,,,,,,,,,,,,,,,
51,14,0.9948138,,,,,,,,,,,,,,,
51,15,0.9948138,,,,,,,,,,,,,,,
51,16,0.9948138,,,,,,,,,,,,,,,
51,17,0.9948138,,,,,,,,,,,,,,,
51,18,0.9948138,,,,,,,,,,,,,,,
51,19,0.9948138,,,,,,,,,,,,,,,
51,20,0.9948138,,,,,,,,,,,,,,,
51,21,0.9948138,,,,,,,,,,,,,,,
51,22,0.9948138,,,,,,,,,,,,,,,
51,23,0.9948138,,,,,,,,,,,,,,,
51,24,0.9948138,,,,,,,,,,,,,,,
51,25,0.9948138,,,,,,,,,,,,,,,
51,26,0.9948138,,,,,,,,,,,,,,,
50,27,0.9948138,,,,,,,,,,,,,,,
50,28,0.9948138,,,,,,,,,,,,,,,
50,29,0.9948138,,,,,,,,,,,,,,,
50,30,0.9948138,,,,,,,,,,,,,,,
49,31,0.9948138,,,,,,,,,,,,,,,
49,32,0.9948138,,,,,,,,,,,,,,,
49,33,0.9948138,,,,,,,,,,,,,,,
49,34,0.9948138,,,,,,,,,,,,,,,
49,35,0.9948138,,,,,,,,,,,,,,,
49,36,0.9948138,,,,,,,,,,,,,,,
49,37,0.9948138,,,,,,,,,,,,,,,
49,38,0.9948138,,,,,,,,,,,,,,,
49,39,0.9948138,,,,,,,,,,,,,,,
49,40,0.9948138,,,,,,,,,,,,,,,
49,41,0.9948138,,,,,,,,,,,,,,,
49,42,0.9948138,,,,,,,,,,,,,,,
49,43,0.9948138,,,,,,,,,,,,,,,
49,44,0.9948138,,,,,,,,,,,,,,,
49,45,0.9948138,,,,,,,,,,,,,,,
49,46,0.9948138,,,,,,,,,,,,,,,
49,47,0.9948138,,,,,,,,,,,,,,,
49,48,0.9948138,,,,,,,,,,,,,,,
49,49,0.9948138,,,,,,,,,,,,,,,
48,50,0.9948138,,,,,,,,,,,,,,,
48,51,0.9948138,,,,,,,,,,,,,,,
48,52,0.9948138,,,,,,,,,,,,,,,
48,53,0.9948138,,,,,,,,,,,,,,,
48,54,0.9948138,,,,,,,,,,,,,,,
48,55,0.9948138,,,,,,,,,,,,,,,
48,56,0.9948138,,,,,,,,,,,,,,,
48,57,0.9948138,,,,,,,,,,,,,,,
48,58,0.9948138,,,,,,,,,,,,,,,
48,59,0.9948138,,,,,,,,,,,,,,,
48,60,0.9948138,,,,,,,,,,,,,,,
48,61,0.9948138,,,,,,,,,,,,,,,
47,62,0.9948138,,,,,,,,,,,,,,,
47,63,0.9948138,,,,,,,,,,,,,,,
47,64,0.9948138,,,,,,,,,,,,,,,
47,65,0.9948138,,,,,,,,,,,,,,,
47,66,0.9948138,,,,,,,,,,,,,,,
47,67,0.9948138,,,,,,,,,,,,,,,
46,68,0.9948138,,,,,,,,,,,,,,,
46,69,0.9948138,,,,,,,,,,,,,,,
46,70,0.9948138,,,,,,,,,,,,,,,
46,71,0.9948138,,,,,,,,,,,,,,,
46,72,0.9948138,,,,,,,,,,,,,,,
46,73,0.9948138,,,,,,,,,,,,,,,
46,74,0.9948138,,,,,,,,,,,,,,,
46,75,0.9948138,,,,,,,,,,,,,,,
46,76,0.9948138,,,,,,,,,,,,,,,
45,77,0.9948138,,,,,,,,,,,,,,,
45,78,0.9948138,,,,,,,,,,,,,,,
45,79,0.9948138,,,,,,,,,,,,,,,
45,80,0.9948138,,,,,,,,,,,,,,,
45,81,0.9948138,,,,,,,,,,,,,,,
45,82,0.9948138,,,,,,,,,,,,,,,
45,83,0.9948138,,,,,,,,,,,,,,,
45,84,0.9948138,,,,,,,,,,,,,,,
45,85,0.9948138,,,,,,,,,,,,,,,
45,86,0.9948138,,,,,,,,,,,,,,,
45,87,0.9948138,,,,,,,,,,,,,,,
44,88,0.9948138,,,,,,,,,,,,,,,
44,89,0.9948138,,,,,,,,,,,,,,,
44,90,0.9948138,,,,,,,,,,,,,,,
44,91,0.9948138,,,,,,,,,,,,,,,
44,92,0.9948138,,,,,,,,,,,,,,,
44,93,0.9948138,,,,,,,,,,,,,,,
44,94,0.9948138,,,,,,,,,,,,,,,
42,95,0.9948138,,,,,,,,,,,,,,,
42,96,0.9948138,,,,,,,,,,,,,,,
41,97,0.9948138,,,,,,,,,,,,,,,
41,98,0.9948138,,,,,,,,,,,,,,,
41,99,0.9948138,,,,,,,,,,,,,,,
41,100,0.9948138,,,,,,,,,,,,,,,
41,101,0.9948138,,,,,,,,,,,,,,,
41,102,0.9948138,,,,,,,,,,,,,,,
41,103,0.9948138,,,,,,,,,,,,,,,
41,104,0.9948138,,,,,,,,,,,,,,,
41,105,0.9948138,,,,,,,,,,,,,,,
41,106,0.9948138,,,,,,,,,,,,,,,
41,107,0.9948138,,,,,,,,,,,,,,,
41,108,0.9948138,,,,,,,,,,,,,,,
41,109,0.9948138,,,,,,,,,,,,,,,
41,110,0.9948138,,,,,,,,,,,,,,,
40,111,0.9948138,,,,,,,,,,,,,,,
40,112,0.9948138,,,,,,,,,,,,,,,
40,113,0.9948138,,,,,,,,,,,,,,,
40,114,0.9948138,,,,,,,,,,,,,,,
40,115,0.9948138,,,,,,,,,,,,,,,
40,116,0.9948138,,,,,,,,,,,,,,,
40,117,0.9948138,,,,,,,,,,,,,,,
40,118,0.9948138,,,,,,,,,,,,,,,
40,119,0.9948138,,,,,,,,,,,,,,,
40,120,0.9948138,,,,,,,,,,,,,,,
37,121,0.9288072,,,,,,,,,,,,,,,
37,122,0.9288072,,,,,,,,,,,,,,,
37,123,0.9288072,,,,,,,,,,,,,,,
37,124,0.9288072,,,,,,,,,,,,,,,
37,125,0.9288072,,,,,,,,,,,,,,,
37,126,0.9288072,,,,,,,,,,,,,,,
36,127,0.9283357,,,,,,,,,,,,,,,
36,128,0.9283357,,,,,,,,,,,,,,,
35,129,0.9283357,,,,,,,,,,,,,,,
35,130,0.9283357,,,,,,,,,,,,,,,
35,131,0.9283357,,,,,,,,,,,,,,,
35,132,0.9283357,,,,,,,,,,,,,,,
35,133,0.9283357,,,,,,,,,,,,,,,
35,134,0.9283357,,,,,,,,,,,,,,,
35,135,0.9283357,,,,,,,,,,,,,,,
35,136,0.9283357,,,,,,,,,,,,,,,
35,137,0.9283357,,,,,,,,,,,,,,,
35,138,0.9283357,,,,,,,,,,,,,,,
35,139,0.9283357,,,,,,,,,,,,,,,
35,140,0.9283357,,,,,,,,,,,,,,,
35,141,0.9283357,,,,,,,,,,,,,,,
35,142,0.9283357,,,,,,,,,,,,,,,
35,143,0.9283357,,,,,,,,,,,,,,,
35,144,0.9283357,,,,,,,,,,,,,,,
35,145,0.9283357,,,,,,,,,,,,,,,
35,146,0.9283357,,,,,,,,,,,,,,,
35,147,0.9283357,,,,,,,,,,,,,,,
35,148,0.9283357,,,,,,,,,,,,,,,
35,149,0.9283357,,,,,,,,,,,,,,,
35,150,0.9283357,,,,,,,,,,,,,,,
35,151,0.9283357,,,,,,,,,,,,,,,
35,152,0.9283357,,,,,,,,,,,,,,,
35,153,0.9283357,,,,,,,,,,,,,,,
35,154,0.9283357,,,,,,,,,,,,,,,
35,155,0.9283357,,,,,,,,,,,,,,,
35,156,0.9283357,,,,,,,,,,,,,,,
35,157,0.9283357,,,,,,,,,,,,,,,
35,158,0.9283357,,,,,,,,,,,,,,,
35,159,0.9283357,,,,,,,,,,,,,,,
35,160,0.9283357,,,,,,,,,,,,,,,
35,161,0.9283357,,,,,,,,,,,,,,,
35,162,0.9283357,,,,,,,,,,,,,,,
35,163,0.9283357,,,,,,,,,,,,,,,
34,164,0.9292786,,,,,,,,,,,,,,,
34,165,0.9292786,,,,,,,,,,,,,,,
34,166,0.9292786,,,,,,,,,,,,,,,
34,167,0.9292786,,,,,,,,,,,,,,,
34,168,0.9292786,,,,,,,,,,,,,,,
34,169,0.9292786,,,,,,,,,,,,,,,
34,170,0.9292786,,,,,,,,,,,,,,,
34,171,0.9292786,,,,,,,,,,,,,,,
34,172,0.9292786,,,,,,,,,,,,,,,
34,173,0.9292786,,,,,,,,,,,,,,,
34,174,0.9292786,,,,,,,,,,,,,,,
34,175,0.9292786,,,,,,,,,,,,,,,
34,176,0.9292786,,,,,,,,,,,,,,,
34,177,0.9292786,,,,,,,,,,,,,,,
34,178,0.9292786,,,,,,,,,,,,,,,
34,179,0.9292786,,,,,,,,,,,,,,,
34,180,0.9292786,,,,,,,,,,,,,,,
34,181,0.9292786,,,,,,,,,,,,,,,
34,182,0.9292786,,,,,,,,,,,,,,,
34,183,0.9292786,,,,,,,,,,,,,,,
34,184,0.9292786,,,,,,,,,,,,,,,
34,185,0.9292786,,,,,,,,,,,,,,,
34,186,0.9292786,,,,,,,,,,,,,,,
34,187,0.9292786,,,,,,,,,,,,,,,
34,188,0.9292786,,,,,,,,,,,,,,,
34,189,0.9292786,,,,,,,,,,,,,,,
34,190,0.9292786,,,,,,,,,,,,,,,
34,191,0.9292786,,,,,,,,,,,,,,,
33,192,0.9292786,,,,,,,,,,,,,,,
33,193,0.9292786,,,,,,,,,,,,,,,
33,194,0.9292786,,,,,,,,,,,,,,,
33,195,0.9292786,,,,,,,,,,,,,,,
33,196,0.9292786,,,,,,,,,,,,,,,
33,197,0.9292786,,,,,,,,,,,,,,,
33,198,0.9292786,,,,,,,,,,,,,,,
33,199,0.9292786,,,,,,,,,,,,,,,
33,200,0.9292786,,,,,,,,,,,,,,,
33,201,0.9292786,,,,,,,,,,,,,,,
33,202,0.9292786,,,,,,,,,,,,,,,
33,203,0.9292786,,,,,,,,,,,,,,,
33,204,0.9292786,,,,,,,,,,,,,,,
33,205,0.9292786,,,,,,,,,,,,,,,
33,206,0.9292786,,,,,,,,,,,,,,,
33,207,0.9292786,,,,,,,,,,,,,,,
33,208,0.9292786,,,,,,,,,,,,,,,
33,209,0.9292786,,,,,,,,,,,,,,,
33,210,0.9292786,,,,,,,,,,,,,,,
32,211,0.9933993,,,,,,,,,,,,,,,
32,212,0.9933993,,,,,,,,,,,,,,,
32,213,0.9933993,,,,,,,,,,,,,,,
32,214,0.9933993,,,,,,,,,,,,,,,
32,215,0.9933993,,,,,,,,,,,,,,,
32,216,0.9933993,,,,,,,,,,,,,,,
32,217,0.9933993,,,,,,,,,,,,,,,
32,218,0.9933993,,,,,,,,,,,,,,,
32,219,0.9933993,,,,,,,,,,,,,,,
32,220,0.9933993,,,,,,,,,,,,,,,
32,221,0.9933993,,,,,,,,,,,,,,,
31,222,0.9919849,,,,,,,,,,,,,,,
31,223,0.9919849,,,,,,,,,,,,,,,
30,224,0.9919849,,,,,,,,,,,,,,,
29,225,0.8538425,,,,,,,,,,,,,,,
29,226,0.8538425,,,,,,,,,,,,,,,
29,227,0.8538425,,,,,,,,,,,,,,,
29,228,0.8538425,,,,,,,,,,,,,,,
29,229,0.8538425,,,,,,,,,,,,,,,
29,230,0.8538425,,,,,,,,,,,,,,,
29,231,0.8538425,,,,,,,,,,,,,,,
29,232,0.8538425,,,,,,,,,,,,,,,
29,233,0.8538425,,,,,,,,,,,,,,,
28,234,0.8538425,,,,,,,,,,,,,,,
28,235,0.8538425,,,,,,,,,,,,,,,
28,236,0.8538425,,,,,,,,,,,,,,,
28,237,0.8538425,,,,,,,,,,,,,,,
27,238,0.8538425,,,,,,,,,,,,,,,
26,239,0.8538425,,,,,,,,,,,,,,,
25,240,0.8538425,,,,,,,,,,,,,,,
24,241,0.8477133,,,,,,,,,,,,,,,
24,242,0.8477133,,,,,,,,,,,,,,,
24,243,0.8477133,,,,,,,,,,,,,,,
24,244,0.8477133,,,,,,,,,,,,,,,
24,245,0.8477133,,,,,,,,,,,,,,,
23,246,0.8283828,,,,,,,,,,,,,,,
23,247,0.8283828,,,,,,,,,,,,,,,
23,248,0.8283828,,,,,,,,,,,,,,,
23,249,0.8283828,,,,,,,,,,,,,,,
23,250,0.8283828,,,,,,,,,,,,,,,
22,251,0.8434701,,,,,,,,,,,,,,,
21,252,0.8359264,,,,,,,,,,,,,,,
21,253,0.8359264,,,,,,,,,,,,,,,
21,254,0.8359264,,,,,,,,,,,,,,,
18,255,0.8500707,,,,,,,,,,,,,,,
15,256,0.8387553,,,,,,,,,,,,,,,
15,257,0.8387553,,,,,,,,,,,,,,,
15,258,0.8387553,,,,,,,,,,,,,,,
13,259,0.8458274,,,,,,,,,,,,,,,
12,260,0.8533711,,,,,,,,,,,,,,,
10,261,0.834512,,,,,,,,,,,,,,,
6,262,0.844413,,,,,,,,,,,,,,,
6,263,0.844413,,,,,,,,,,,,,,,
2,264,0.7878359,,,,,,,,,,,,,,,
1,265,0.7718058,,,,,,,,,,,,,,,
1,266,0.7718058,,,,,,,,,,,,,,,
1,267,0.7718058,,,,,,,,,,,,,,,
1,268,0.7718058,,,,,,,,,,,,,,,
1,269,0.7718058,,,,,,,,,,,,,,,
1,270,0.7718058,,,,,,,,,,,,,,,
1,271,0.7718058,,,,,,,,,,,,,,,
1,272,0.7718058,,,,,,,,,,,,,,,
1,273,0.7718058,,,,,,,,,,,,,,,
1,274,0.7718058,,,,,,,,,,,,,,,
1,275,0.7718058,,,,,,,,,,,,,,,
1,276,0.7718058,,,,,,,,,,,,,,,
1,277,0.7718058,,,,,,,,,,,,,,,
1,278,0.7718058,,,,,,,,,,,,,,,
1,279,0.7718058,,,,,,,,,,,,,,,
1,280,0.7718058,,,,,,,,,,,,,,,
1,281,0.7718058,,,,,,,,,,,,,,,
1,282,0.7718058,,,,,,,,,,,,,,,
1,283,0.7718058,,,,,,,,,,,,,,,
1,284,0.7718058,,,,,,,,,,,,,,,
1,285,0.7718058,,,,,,,,,,,,,,,
1,286,0.7718058,,,,,,,,,,,,,,,
1,287,0.7718058,,,,,,,,,,,,,,,
1,288,0.7718058,,,,,,,,,,,,,,,
1,289,0.7718058,,,,,,,,,,,,,,,
1,290,0.7718058,,,,,,,,,,,,,,,
1,291,0.7718058,,,,,,,,,,,,,,,
1,292,0.7718058,,,,,,,,,,,,,,,
1,293,0.7718058,,,,,,,,,,,,,,,
1,294,0.7718058,,,,,,,,,,,,,,,
1,295,0.7718058,,,,,,,,,,,,,,,
1,296,0.7718058,,,,,,,,,,,,,,,
1,297,0.7718058,,,,,,,,,,,,,,,
1,298,0.7718058,,,,,,,,,,,,,,,
1,299,0.7718058,,,,,,,,,,,,,,,


==> csv/lbehavior.csv <==
Lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.000363259391935,0.000529585332206,0.000569121508671,1,0.9999,1
10,0.000369283738163,0.000474911705136,0.000593661479157,0.9993,0.999,0.998966666666667
100,0.000465165659821,0.000580844670942,0.000737726023132,0.9887,0.99065,0.9897
500,0.001851278220836,0.001917507630358,0.002040788949843,0.9458,0.94675,0.946166666666667
1000,0.007080890136898,0.00621855046915,0.006182107292313,0.8741,0.8882,0.889066666666667
1500,0.021955418565122,0.015889689387053,0.014456164549423,0.7787,0.81495,0.824966666666667
2000,0.06953027026245,0.03638045306084,0.029951457742695,0.6165,0.71885,0.7432


==> csv/lbehavior1.csv <==
lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.00014851,0.000344959220191,0.0005800430635,1,1,1
500,0.000328439097599,0.000996484313354,0.001921146749388,0.979,0.9615,0.946
1000,0.000745055006572,0.002528034153673,0.005697253400544,0.965,0.924,0.892333333333333
1500,0.00142804980813,0.00547103495578,0.013355302174838,0.934,0.8885,0.83
2000,0.002422003709703,0.010491627425304,0.027529898734481,0.914,0.842,0.747
2500,0.003885319979796,0.018752239299698,0.05388158042769,0.897,0.794,0.652
3000,0.005923588138705,0.03266806902653,0.10700934948143,0.873,0.7235,0.534666666666667
3500,0.008833479512983,0.054194622184102,0.241753953574095,0.848,0.6475,0.366666666666667
4000,0.013063301758971,0.095148041019026,0.815390473740356,0.824,0.555,0.086333333333333
4500,0.019171527054806,0.183447183785225,0.96897822,0.784,0.4295,0.000333333333333
5000,0.027829629214623,0.483359900834886,0.96897822,0.742,0.21,0.000333333333333
5500,0.040359480228172,0.96183925,0.96897822,0.688,0.0005,0.000333333333333


==> csv/lbehavior_fixedcolsat1000.csv <==
lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.000342343697004,0.000216063959813,0.000148508354288,1,1,1
500,0.00167661284789,0.00058720935707,0.000328439097599,0.936,0.971,0.979
1000,0.006151534414242,0.001552988664189,0.000745055006572,0.874,0.945,0.965
1500,0.018808243528226,0.003309779974372,0.00142804980813,0.791,0.902,0.934
2000,0.055542305013485,0.006352350168409,0.002422003709703,0.635,0.87,0.914
2500,0.258626692427859,0.01093146503754,0.003885319979796,0.349,0.834,0.897
3000,0.94558825,0.019042774022301,0.005923588138705,0.001,0.785,0.873
3500,,0.033130598883426,0.008833479512983,,0.725,0.848
4000,,0.060098540303256,0.013063301758971,,0.629,0.824
4500,,0.118788056328627,0.019171527054806,,0.503,0.784
5000,,0.33051227862046,0.027829629214623,,0.302,0.742
5500,,0.94528985,0.040359480228172,,0.001,0.688


==> csv/lbehavior_fixedrowsat3000.csv <==
lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.00014851,0.000344959220191,0.0005800430635,1,1,1
500,0.000328439097599,0.000996484313354,0.001921146749388,0.979,0.9615,0.946
1000,0.000745055006572,0.002528034153673,0.005697253400544,0.965,0.924,0.892333333333333
1500,0.00142804980813,0.00547103495578,0.013355302174838,0.934,0.8885,0.83
2000,0.002422003709703,0.010491627425304,0.027529898734481,0.914,0.842,0.747
2500,0.003885319979796,0.018752239299698,0.05388158042769,0.897,0.794,0.652
3000,0.005923588138705,0.03266806902653,0.10700934948143,0.873,0.7235,0.534666666666667
3500,0.008833479512983,0.054194622184102,0.241753953574095,0.848,0.6475,0.366666666666667
4000,0.013063301758971,0.095148041019026,0.815390473740356,0.824,0.555,0.086333333333333
4500,0.019171527054806,0.183447183785225,0.96897822,0.784,0.4295,0.000333333333333
5000,0.027829629214623,0.483359900834886,0.96897822,0.742,0.21,0.000333333333333
5500,0.040359480228172,0.96183925,0.96897822,0.688,0.0005,0.000333333333333
7000,0.145770429497892,,,0.462,,
7500,0.303678991712586,,,0.321,,
8000,0.916702545599849,,,0.033,,


==> csv/lbehaviorintersection.csv <==
Lambda,100x100d,100x100l,200x200d,200x200l,300x300d,300x300l,400x400d,400x400l,500x500d,500x500l
800,0.094857665847162,0.69,,,,,,,,
810,0.122239672442948,0.67,,,,,,,,
820,0.16494856528433,0.6,,,,,,,,
830,0.235219959309418,0.49,,,,,,,,
840,0.363214195351985,0.41,,,,,,,,
842,0.40615401057214,0.38,,,,,,,,
843,0.415113541427817,0.35,,,,,,,,
845,0.461689419891077,0.33,,,,,,,,
850,0.547772601724137,0.26,,,,,,,,
1200,,,0.162043409297901,0.55,,,,,,
1210,,,0.200132063914564,0.48,,,,,,
1220,,,0.244540530641652,0.445,,,,,,
1230,,,0.30452289655968,0.39,,,,,,
1240,,,0.377470122671084,0.32,,,,,,
1250,,,0.484702345079838,0.255,0.076247933358629,0.643333333333333,,,,
1300,,,,,0.12742153251443,0.543333333333333,,,,
1310,,,,,0.14106086881097,0.516666666666667,,,,
1320,,,,,0.159324913124874,0.49,,,,
1330,,,,,0.182682767465428,0.48,,,,
1340,,,,,0.206316869201772,0.443333333333333,,,,
1350,,,,,0.240318673483488,0.426666666666667,,,,
1360,,,,,0.290209343246002,0.386666666666667,,,,
1362,,,,,0.303289155535013,0.38,,,,
1364,,,,,0.315733828588895,0.376666666666667,,,,
1366,,,,,0.346725397828917,0.363333333333333,,,,
1368,,,,,0.363020146189234,0.346666666666667,,,,
1370,,,,,0.378277193736837,0.33,,,,
1380,,,,,0.483879515771846,0.286666666666667,,,,
1400,,,,,,,,,,
1500,,,,,,,,,,
1640,,,,,,,0.231619352488935,0.4175,,
1650,,,,,,,0.263043085058544,0.3975,,
1660,,,,,,,0.302832785953719,0.375,,
1670,,,,,,,0.360762943814942,0.34,,
1671,,,,,,,0.36832736152783,0.3375,,
1672,,,,,,,0.376822875760887,0.3275,,
1674,,,,,,,0.388244275776667,0.3175,,
1676,,,,,,,0.400929929185872,0.3,,
1678,,,,,,,0.424542861227082,0.2875,,
1680,,,,,,,0.436211061834895,0.28,,
1710,,,,,,,,,0.169969252221589,0.498
1750,,,,,,,,,0.235903221871434,0.43
1780,,,,,,,,,0.325411212025302,0.346
1785,,,,,,,,,0.339752915789608,0.34
1786,,,,,,,,,0.343108165507532,0.338
1787,,,,,,,,,0.34623777011092,0.332
1790,,,,,,,,,0.356582275868375,0.322
1800,,,,,,,,,0.397174140772835,0.29


==> csv/pur1.csv <==
nfeatures,lambda,avg_purity
28,0,0.8316832
27,1,0.7524752
27,2,0.7524752
26,3,0.5935879
26,4,0.5935879
26,5,0.5935879
26,6,0.5935879
26,7,0.5935879
26,8,0.5935879
26,9,0.5935879
26,10,0.5935879
26,11,0.5935879
26,12,0.5935879
26,13,0.5935879
25,14,0.7501179
25,15,0.7501179
25,16,0.7501179
29,17,0.5935879
29,18,0.5935879
29,19,0.5935879
29,20,0.5935879
29,21,0.5935879
29,22,0.5935879
28,23,0.5935879
28,24,0.5935879
28,25,0.5935879
28,26,0.5935879
28,27,0.5935879
28,28,0.5935879
28,29,0.5935879
27,30,0.5935879
26,31,0.601603
26,32,0.601603
26,33,0.601603
26,34,0.601603
26,35,0.601603
26,36,0.601603
26,37,0.601603
26,38,0.601603
26,39,0.601603
26,40,0.601603
26,41,0.601603
25,42,0.5935879
25,43,0.5935879
25,44,0.5935879
25,45,0.5935879
25,46,0.5935879
25,47,0.5935879
25,48,0.5935879
25,49,0.5935879
25,50,0.5935879
24,51,0.5935879
23,52,0.650165
23,53,0.650165
23,54,0.650165
22,55,0.5935879
22,56,0.5935879
22,57,0.5935879
22,58,0.5935879
22,59,0.5935879
21,60,0.6492221
21,61,0.6492221
21,62,0.6492221
21,63,0.6492221
21,64,0.6492221
21,65,0.6492221
21,66,0.6492221
21,67,0.6492221
19,68,0.5935879
18,69,0.6100896
18,70,0.6100896
18,71,0.6100896
18,72,0.6100896
18,73,0.6100896
18,74,0.6100896
18,75,0.6100896
18,76,0.6100896
17,77,0.6049033
17,78,0.6049033
17,79,0.6049033
16,80,0.5935879
16,81,0.5935879
16,82,0.5935879
16,83,0.5935879
16,84,0.5935879
16,85,0.5935879
16,86,0.5935879
16,87,0.5935879
16,88,0.5935879
15,89,0.5935879
15,90,0.5935879
15,91,0.5935879
15,92,0.5935879
15,93,0.5935879
15,94,0.5935879
15,95,0.5935879
15,96,0.5935879
14,97,0.5935879
12,98,0.5935879
12,99,0.5935879
12,100,0.5935879
12,101,0.5935879
12,102,0.5935879
12,103,0.5935879
12,104,0.5935879
12,105,0.5935879
12,106,0.5935879
12,107,0.5935879
12,108,0.5935879
11,109,0.6529939
11,110,0.6529939
11,111,0.6529939
9,112,0.5935879
8,113,0.5935879
8,114,0.5935879
7,115,0.5935879
7,116,0.5935879
6,117,0.5935879
5,118,0.5935879
5,119,0.5935879
5,120,0.5935879
5,121,0.5935879
5,122,0.5935879
5,123,0.5935879
5,124,0.5935879
5,125,0.5935879
5,126,0.5935879
5,127,0.5935879
5,128,0.5935879
5,129,0.5935879
5,130,0.5935879
4,131,0.5935879
4,132,0.5935879
3,133,0.5935879
3,134,0.5935879
3,135,0.5935879
3,136,0.5935879
3,137,0.5935879
3,138,0.5935879
3,139,0.5935879
3,140,0.5935879
3,141,0.5935879
3,142,0.5935879
3,143,0.5935879
3,144,0.5935879
3,145,0.5935879
3,146,0.5935879
3,147,0.5935879
3,148,0.5935879
3,149,0.5935879
2,150,0.5935879
1,151,0.5935879
1,152,0.5935879
1,153,0.5935879
1,154,0.5935879
1,155,0.5935879
1,156,0.5935879
1,157,0.5935879
1,158,0.5935879
1,159,0.5935879
1,160,0.5935879
1,161,0.5935879
1,162,0.5935879
1,163,0.5935879
1,164,0.5935879
1,165,0.5935879
1,166,0.5935879
1,167,0.5935879
1,168,0.5935879
1,169,0.5935879
1,170,0.5935879
1,171,0.5935879
1,172,0.5935879
1,173,0.5935879
1,174,0.5935879
1,175,0.5935879
1,176,0.5935879
1,177,0.5935879
1,178,0.5935879
1,179,0.5935879
1,180,0.5935879
1,181,0.5935879
1,182,0.5935879
1,183,0.5935879
1,184,0.5935879
1,185,0.5935879
1,186,0.5935879
1,187,0.5935879
1,188,0.5935879
1,189,0.5935879
1,190,0.5935879
1,191,0.5935879
1,192,0.5935879
1,193,0.5935879
1,194,0.5935879
1,195,0.5935879
1,196,0.5935879
1,197,0.5935879
1,198,0.5935879
1,199,0.5935879
1,200,0.5935879
1,201,0.5935879
1,202,0.5935879
1,203,0.5935879
1,204,0.5935879
1,205,0.5935879
1,206,0.5935879
1,207,0.5935879
1,208,0.5935879
1,209,0.5935879
1,210,0.5935879
1,211,0.5935879
1,212,0.5935879
1,213,0.5935879
1,214,0.5935879
1,215,0.5935879
1,216,0.5935879
1,217,0.5935879
1,218,0.5935879
1,219,0.5935879
1,220,0.5935879
1,221,0.5935879
1,222,0.5935879
1,223,0.5935879
1,224,0.5935879
1,225,0.5935879
1,226,0.5935879
1,227,0.5935879
1,228,0.5935879
1,229,0.5935879
1,230,0.5935879
1,231,0.5935879
1,232,0.5935879
1,233,0.5935879
1,234,0.5935879
1,235,0.5935879
1,236,0.5935879
1,237,0.5935879
1,238,0.5935879
1,239,0.5935879
1,240,0.5935879
1,241,0.5935879
1,242,0.5935879
1,243,0.5935879
1,244,0.5935879
1,245,0.5935879
1,246,0.5935879
1,247,0.5935879
1,248,0.5935879
1,249,0.5935879
1,250,0.5935879
1,251,0.5935879
1,252,0.5935879
1,253,0.5935879
1,254,0.5935879
1,255,0.5935879
1,256,0.5935879
1,257,0.5935879
1,258,0.5935879
1,259,0.5935879
1,260,0.5935879
1,261,0.5935879
1,262,0.5935879
1,263,0.5935879
1,264,0.5935879
1,265,0.5935879
1,266,0.5935879
1,267,0.5935879
1,268,0.5935879
1,269,0.5935879
1,270,0.5935879
1,271,0.5935879
1,272,0.5935879
1,273,0.5935879
1,274,0.5935879
1,275,0.5935879
1,276,0.5935879
1,277,0.5935879
1,278,0.5935879
1,279,0.5935879
1,280,0.5935879
1,281,0.5935879
1,282,0.5935879
1,283,0.5935879
1,284,0.5935879
1,285,0.5935879
1,286,0.5935879
1,287,0.5935879
1,288,0.5935879
1,289,0.5935879
1,290,0.5935879
1,291,0.5935879
1,292,0.5935879
1,293,0.5935879
1,294,0.5935879
1,295,0.5935879
1,296,0.5935879
1,297,0.5935879
1,298,0.5935879
1,299,0.5935879


==> csv/sparsel1.csv <==
x,m1000,m2000,m5000,n1000,n2000,n5000,2m1000,2m2000,2m5000,2n1000,2n2000,2n5000,lm1000,lm2000,lm5000,ln1000,ln2000,ln5000,m1000e,m2000e,m5000e,n1000e,n2000e,n5000e,2m1000e,2m2000e,2m5000e,2n1000e,2n2000e,2n5000e,lm1000e,lm2000e,lm5000e,ln1000e,ln2000e,ln5000e
100,0.836,3.053,15.223,0.098,0.184,0.372,0.827,2.924,15.750,0.108,0.197,0.454,17,51,200,3,6,16,0.013,0.004,0.010,0.008,0.013,0.015,0.036,0.011,0.302,0.006,0.009,0.024,0.77,1.69,8.12,0.09,0.19,0.48
200,1.540,5.458,26.837,0.329,0.606,1.209,1.499,5.700,30.232,0.343,0.640,1.448,33,100,366,11,22,55,0.012,0.016,0.034,0.016,0.031,0.027,0.016,0.189,0.665,0.011,0.015,0.030,1.34,2.60,15.64,0.32,0.62,1.52
300,2.397,7.942,38.974,0.743,1.269,2.658,2.479,9.692,42.106,0.789,1.479,3.013,50,146,534,23,45,113,0.009,0.006,0.041,0.012,0.038,0.064,0.056,0.113,0.143,0.011,0.013,0.047,1.48,4.17,16.63,0.51,0.85,2.35
400,2.790,9.411,50.777,1.118,1.973,4.536,2.937,11.304,54.322,1.236,2.248,4.833,66,192,700,37,74,185,0.012,0.018,0.057,0.344,0.049,0.065,0.081,0.156,0.063,0.031,0.014,0.056,1.69,6.16,26.84,0.90,1.59,4.29
500,3.134,10.859,63.932,1.649,2.802,6.897,3.205,12.818,67.697,1.732,3.256,7.484,83,238,869,54,107,268,0.017,0.004,0.070,0.062,0.069,0.168,0.051,0.234,0.060,0.035,0.112,0.075,1.72,7.88,27.42,1.24,2.36,5.94
600,4.021,13.488,76.215,2.392,4.347,9.895,4.650,15.227,80.264,3.005,4.811,10.575,99,285,1033,72,145,361,0.004,0.015,0.047,0.019,0.115,0.202,0.075,0.234,0.033,0.106,0.145,0.157,1.67,7.67,27.32,1.35,2.59,7.63
700,4.421,15.079,88.683,3.127,5.351,13.078,5.353,16.968,94.172,3.750,6.248,14.303,116,332,1195,93,186,465,0.010,0.017,0.061,0.085,0.060,0.352,0.089,0.363,1.581,0.120,0.150,0.146,1.85,8.24,29.47,1.35,2.63,7.70
800,4.768,17.530,100.569,3.782,7.369,17.075,5.658,19.714,108.570,4.495,8.319,18.384,132,381,1365,116,231,576,0.006,0.017,0.068,0.013,0.203,0.317,0.118,0.310,1.580,0.124,0.228,0.335,1.34,7.28,35.68,1.18,2.86,7.80
900,5.160,19.070,115.010,4.574,9.004,21.325,6.127,21.283,123.489,5.566,9.762,22.840,148,429,1534,139,279,695,0.007,0.025,0.277,0.021,0.205,0.272,0.171,0.561,0.949,0.113,0.215,0.099,1.21,9.86,35.67,0.91,2.86,7.00
1000,5.524,20.612,127.561,5.671,10.451,26.380,6.170,23.155,136.605,6.411,11.598,28.462,165,476,1705,165,329,820,0.004,0.023,0.074,0.116,0.284,0.412,0.078,0.404,1.514,0.126,0.218,0.374,1.29,10.17,41.92,1.29,3.04,6.85


==> csv/speedup.csv <==
,100,200,300,400,500,600,700,800,900,1000,2000
100,0.83,1.62,2.28,3.09,3.17,3.67,4.69,4.56,4.64,5.01,5.35
200,1.70,3.17,3.95,5.10,5.72,5.85,5.90,6.46,5.65,6.13,7.13
300,2.61,3.84,5.45,6.09,6.48,6.02,6.79,7.31,6.01,6.45,7.86
400,3.60,4.88,6.12,7.02,6.76,7.81,6.51,7.11,7.47,8.15,9.59
500,3.26,6.02,6.90,6.87,8.07,6.88,7.49,8.24,8.88,9.55,11.03
600,3.77,6.19,6.44,7.91,7.16,7.75,8.64,9.34,8.26,8.91,10.99
700,4.76,6.41,7.34,6.83,7.77,8.74,9.72,8.60,9.34,9.70,11.78
800,5.06,7.24,8.03,7.50,8.55,9.53,8.67,9.47,9.99,10.63,11.82
900,4.95,6.56,6.63,8.07,9.22,8.40,9.37,10.00,10.74,11.26,12.54
1000,5.42,7.01,7.16,8.62,9.84,9.17,9.92,10.65,11.32,12.00,13.52
2000,6.57,8.81,9.77,11.42,12.75,12.51,13.86,13.79,14.67,15.30,16.57

